Chaos in Inhomogeneous Neutrino Fast Flavor Instability

In dense neutrino gases, the neutrino-neutrino coherent forward scattering gives rise to a complex flavor oscillation phenomenon not fully incorporated in simulations of neutron star mergers (NSM) and core collapse supernovae (CCSNe). Moreover, it has been proposed to be chaotic, potentially limiting our ability to predict neutrino flavor transformations in simulations. To address this issue, we explore how small flavor perturbations evolve in the non-linear regime of the neutrino quantum kinetic equation within a narrow centimeter-scale region inside a NSM and a toy neutrino distribution. Our findings reveal that paths in the flavor state space of solutions with similar initial conditions diverge exponentially, exhibiting chaos. This inherent chaos makes the microscopic scales of neutrino flavor transformations unpredictable. However, the domain-averaged neutrino density matrix remains relatively stable, with chaos minimally affecting it. This particular property suggests that domain-averaged quantities remain reliable despite the exponential amplification of errors.

==> response_to_referree.txt <==
Dear Editor,

We would like to express our gratitude to the referee for their insightful feedback, which has greatly improved the manuscript. We have made the suggested modifications and have highlighted them in blue for easy identification. Additionally, we have provided a summary of all the changes in this response.

--------------------

Referee: Considering that a large part of the audience for this paper will not be experts in chaotic behavior, the description on page 3 should be improved: The approximation in eq. (1) is not very precise since a chaotic system typically has a "folding" behavior. Hence eq. (1) will only apply to times t close to t_0. If the trajectories truely diverge without "folding", the system will be relatively easy to model and not be chaotic. To avoid misunderstandings, this point is important to convey clearly.

Response: We have reorganized Section II (Chaos) to enhance clarity. The initial two paragraphs providing a qualitative understanding of chaos remain unchanged. The third paragraph has been revised to focus on the definition of a non-linear dynamical system, its solution, and the corresponding state space. The fourth paragraph centers around the mathematical explanation of chaos. We chose to address the definition of chaos from a geometric viewpoint, incorporating a new illustration (Figure 1) to enhance comprehension. The fifth and sixth paragraphs aim to provide several clarifications that readers might find useful. Given that the majority of our readers are researchers in the field of neutrino flavor transformation, we clarify how chaotic analysis extends to the non-linear regime of the solution, contrasting with commonly applied linear stability analysis. In response to the referee's comments, we shed light on the applicability of equation 2 (formerly equation 1), indicating that perturbations cannot grow exponentially beyond the confines of the state space that restricts the solution. This constrains the duration for which equation 2 remains applicable. As suggested by the referee, we link this to the folding characteristics of chaotic trajectories in state space and their association with unpredictability.

-----------------

Referee: page 2: If you wish to discuss many body physics, I think you should also mention the recent criticism of that program in 2304.13050 and 2305.04916.

Response: In the introductory section, we have incorporated a new paragraph that focuses on the main finding of the program in 2304.13050 and 2305.04916. This paragraph emphasize the principal points these papers presented to validate the use of the mean-field neutrino quantum kinetics method for simulating dense astrophysical neutrino gases.

--------------

Referee: page 4: What does 1+2D mean? one translational and two angular
dimensions? what about time?

Response: We have revised the initial paragraph in Section IV (methods). We have made it clear that our simulations consider two angular degrees of freedom and permit inhomogeneities in one spatial dimension. For the other two spatial dimensions, we assume homogeneity. 

-----------------

Refere: page 5: What is a flux factor? What kind of environment does 4.89e32
cm^-3 represent. Is it close to the proto neutron star core or is it
200 km out, how long after bounce?

Response: For the sake of clarity, we have incorporated the mathematical definition of the flux factors in parentheses. We also indicate the location in the core-collapse supernovae and neutrino star merger simulation where the initial conditions can be found. We have cited references that represent examples of state of the art simulations.

----------------------

Referee: page 7: Please give a reference for the statements regarding the
conserved length of the 16D polarization vector.

Response: Given the implications of this stament and its link to the assumption that solutions are restricted to a limited volume in state space (refer to section II, Chaos), we have opted to provide a mathematical proof that the paths of the flavor vector within the state space are confined to the surface of a 16-dimensional sphere with a radius equal to the length of the flavor vector. You can find this demonstration in Appendix B.

------------

Referee: fig 3: What is on the y-axis? 16N dim norm?

Response: The label has been added to the vertical axis of figure 4 (figure 3 in the previous version).

------------

Thank you,
Erick Urquilla and Sherwood Richers
